Embedding planetesimals into white dwarf discs from large distances

The discovery of the intact minor planet embedded in the debris disc orbiting SDSS J1228+1040 raises questions about the dynamical history of the system. Further, the recent passage of the potentially interstellar object 1I/'Oumuamua within the solar system has re-ignited interest in minor body flux through exoplanetary systems. Here, we utilize the new analytical formalism from Grishin, Perets and Avni (2019) to estimate the rate at which the gaseous components of typical white dwarf discs trap an exo-planetesimal. We compare the types of captured orbits which arise from planetesimals originating from the interstellar medium, exo-Kuiper belts and exo-Oort clouds. We find that the rate of interstellar medium injection is negligible, whereas capture of both exo-Kuiper and exo-Oort cloud planetesimals is viable, but strongly size-dependent. For a gaseous disc which extends much beyond its Roche limit, capture is more probable than disruption at the Roche limit. We find that the capture probability linearly increases with the radial extent of the disc. Even in systems without minor planets, capture of smaller bodies will change the disc size distribution and potentially its temporal variability. Our formalism is general enough to be applied to future discoveries of embedded planetesimals in white dwarf debris discs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
